Improving Developers' Understanding of Regex Denial of Service Tools through Anti-Patterns and Fix Strategies

Regular expressions are used for diverse purposes, including input validation and firewalls. Unfortunately, they can also lead to a security vulnerability called ReDoS (Regular Expression Denial of Service), caused by a super-linear worst-case execution time during regex matching. Due to the severity and prevalence of ReDoS, past work proposed automatic tools to detect and fix regexes. Although these tools were evaluated in automatic experiments, their usability has not yet been studied; usability has not been a focus of prior work. Our insight is that the usability of existing tools to detect and fix regexes will improve if we complement them with anti-patterns and fix strategies of vulnerable regexes. We developed novel anti-patterns for vulnerable regexes, and a collection of fix strategies to fix them. We derived our anti-patterns and fix strategies from a novel theory of regex infinite ambiguity - a necessary condition for regexes vulnerable to ReDoS. We proved the soundness and completeness of our theory. We evaluated the effectiveness of our anti-patterns, both in an automatic experiment and when applied manually. Then, we evaluated how much our anti-patterns and fix strategies improve developers' understanding of the outcome of detection and fixing tools. Our evaluation found that our anti-patterns were effective over a large dataset of regexes (N=209,188): 100% precision and 99% recall, improving the state of the art 50% precision and 87% recall. Our anti-patterns were also more effective than the state of the art when applied manually (N=20): 100% developers applied them effectively vs. 50% for the state of the art. Finally, our anti-patterns and fix strategies increased developers' understanding using automatic tools (N=9): from median "Very weakly" to median "Strongly" when detecting vulnerabilities, and from median "Very weakly" to median "Very strongly" when fixing them.

==> archive/SandP22-reviews-MajorRevision.txt <==
IEEE S&P 2022 Paper #146 Reviews and Comments
===========================================================================
Paper #146 Theory and Patterns for Avoiding Regex Denial of Service


Review #146A
===========================================================================

Overall merit
-------------
2. Major Revision

Reviewer expertise
------------------
2. Some familiarity

Reviewer confidence
-------------------
2. Medium

Paper summary
-------------
This paper presents a theory and six regex anti-patterns to prevent ReDoS vulnerabilities when creating regex strings. The paper presents the theory (complete proofs are in the appendix) and a list of manually-curated anti-patterns. The paper also performs two experiments. First, it 
measures the prevalence of the six anti-patterns in a large dataset of 209k regexes. Then, it performs a developer study to understand if developers can understand and use these patterns in practice.

Strengths
---------
- A list of six anti-patterns that can be searched in regexes
- A theory formalizing the fundamental behavior behind ReDoS
- Prevalence measurement on a large dataset

Weaknesses
----------
- Relevance of the anti-patterns is unclear. Experiments may show low relevance for four out of six AIs
- Developer study results are hard to generalize and can be interpreted only relatively to previous results
- Research questions of the developer study not clearly stated

Comments for author
-------------------
This paper tackles the important problem of ReDoS by identifying practical patterns that can be identified and avoided when writing regexes. The proposed patterns are backed by a theory, which extends prior works. I believe these are the two major contributions of this paper, and I think they are sufficiently novel to warrant a publication at Oakland.

I particularly liked Section II, which provides a step-by-step introduction to the ReDoS vulnerabilities, including the basics of language theory, automata construction, and recent results on ambiguous regex. This section is overall comprehensive, intuitive, and well-written.

Section III covers literatus on regexes and ReDoS more specifically. Like Section II, this section is very comprehensive, covering all relevant works that I am aware of. The authors have already provided sufficient motivations in the introduction and Section II, and, perhaps, the authors may want to consider moving such a comprehensive review of prior works at the end of the paper. This is only a minor recommendation to make leaner the central part of the paper, allowing the reader to smoothly move to the problem statement right after the background section.

After quickly introducing a necessary theorem from prior work (Theorem 0), the first main contribution of this paper is presented in Section VB, where the authors present four theorems, laying the ground to the anti-patterns. Here, all theorems start with the hypothesis of given two regexes that are unambiguous, which Section II defines as having only one parsing tree. Here, it would have helped more if the authors could have connected more and better that notion to regex. 

The second contribution of this paper is the six anti-patterns, which are presented in Section VI. While I like the idea of identifying anti-patterns, especially if they are in the form of actionable items for developers, I could not get what's the coverage of these anti-patterns on the set of regexes that are infinitely ambiguous. Also, the relevance of these patterns may be debatable because these patterns were not identified following a data-driven methodology but were chosen by the authors. Perhaps, it would have helped if the authors had shared more about their reasoning when brainstorming about these patterns so that the reader could understand better why they are relevant. However, I think this is the first step in characterizing anti-patterns, and follow-up research can expand more the list of known patterns.

The second part of the paper is about experiments. The first experiments evaluate the accuracy and precision of the six anti-patterns. For this experiment, the authors create a test function for each pattern able to determine if a given regex exhibits the anti-pattern. Also, the authors used a 500k-regex dataset from prior works, which was shrunk to about 209k regexes by removing unsupported regexes. Results of the first experiment show that two anti-patterns are actually used in practice (see coverage). Concat 1 and 2 seem to be a common pattern. However, the other patterns are between <1% and 4%. These results may suggest that developers tend not to use these patterns (assuming no error in the implementation), but it is unclear why. 

The second experiment is about usability. The exact research questions that the study intends to answer are not clearly stated. The paper states multiple objectives for this study, which is a bit confusing. For example, in the introduction, the paper says that the goal is studying effectiveness when applied in practice or that developers can apply the patterns correctly. Section VII says that the goal is if AIs can help developers understand them and use them in practice. Having a clear definition of goals can significantly help assess whether the protocol, tasks, and methodology achieve the intended goals.

In this study, the authors define a list of tasks, asking developers to write regexes after being trained on the AI anti-patterns. Somehow, I find the training to introduce bias because it does not allow to measure the effectiveness. For that, I would have found it more beneficial to measure developers' performances over a control set, where developers had to write the same regex without being aware of anti-patterns. 

The experiment compares the proposed AIs with the SOP patterns, and the results are relative to the results presented by prior work, which is interesting. The downside is that it does not help interpret this study's results in light of experiment 1 (i.e., the significant difference of coverage of Concat 1-2 and the rest suggesting developers may be good at avoiding specific patterns). 

I have another comment about the size of the developer study, which may be relatively small to extract general lessons. However, I understand the practical issues in recruiting participants. Nevertheless, I would have liked to have additional information about the developers to interpret better results. For example, what's their experience level? What's their awareness level about security topics? On that note, I think the exact protocol, questionnaires, and task descriptions should be attached to the paper, possibly verbatim.

Requested changes
-----------------
- Add details about the process that led to the creation of the six anti-patterns
- Discuss/acknowledge the relevance of the six anti-patterns
- Better define the scope and goal of the developer study
- Include more details about the developer study



Review #146B
===========================================================================

Overall merit
-------------
2. Major Revision

Reviewer expertise
------------------
3. Knowledgeable

Reviewer confidence
-------------------
2. Medium

Paper summary
-------------
The authors analyze ReDoS vulnerabilities attacks from the theoretical side, that is, what are the requirements for ReDoS vulnerabilities in the first place. They then propose a set of anti-patterns to aid developers in preventing to write regex that could be abused by an attacker.

Strengths
---------
* Solid techniques and anti-pattern to defend against IA SL ReDoS
* Practical impact investigated, but remains unclear (see weaknesses)

Weaknesses
----------
* Developer study under-documented, possibly biased
* Practical impact unclear, focusing on IA regex instead of SL regex

Comments for author
-------------------
Thank you for submitting your paper to Oakland 2022. Overall, I liked the paper, and I was torn between a minor and major revision, but there is one large issue you need to address before a minor revision would be appropriate: your developer study. It is currently a relatively large selling point of your work ("our anti-pattern are easier and better for developers to use"), but the conclusions you draw do not follow from the details you provide. Additionally, your focus on IA regex vs SL regex is odd and not well motivated.

Concerning your user study, it is not clear how it was conducted in detail. What was the exact wording you gave the developers? For example, did you use the wording IA for your anti-pattern and what they should detect? Please elaborate.

Moreover, the possible solutions for task 3 and 4 are not equivalent:
- For task 3, abab is matched by the IA Re, but not the non-IA Re.
- For task 4, b is matched by the IA Re, but not the non-IA Re.

This raises significant questions on how the developer study was actually conducted, and whether the results are actually correct. Please provide substantially more detail, including all questions and instructions (in your appendix). It is also questionable whether 5-10 regex are sufficient, and whether the absence of item consistency is an issue.

I am also not convinced that a conservative approach would include "possibly risky in the future" regex, especially not if they need modifications to actually become SL. Providing a warning about "possibly an issue in the future" is comparable to warning about using pointers in C/C++ because you *could* use them unsafely. It is not helpful and results in alert fatigue. As you mention, IA is necessary, but insufficient for SL. How many of the IA regex you detect are actually SL? What would you need to do to identify SL regex from the IA regex (basically a two-staged analysis)?

How did the false negative IA regex that you could not identify look like? Please provide more details on what you miss exactly, also in terms of what would be needed to detect them. The brief paragraph that they were "too complex" does not provide sufficient detail on how this blind spot be addressed.

Minor:
- Uniqueness of regex unclear, are any of them automatically generated (e.g., for User Agent matching libraries)?

Nits:
- Orphan/widows
- Please add page numbers for your submissions
- Relevance of Swiss cheese approach/figure (including the three accompanying references) is zero, defense in depth
- "to [53]", citations are not nouns

Requested changes
-----------------
- Provide user study details (and/or redo user study)
- Provide details on IA regex vs SL regex



Review #146C
===========================================================================

Overall merit
-------------
1. Reject

Reviewer expertise
------------------
2. Some familiarity

Reviewer confidence
-------------------
3. High

Paper summary
-------------
This paper builds an approach to deal with regular expressions that can exploited via adversarial inputs to create a DOS -- infinite, exponential execution for matching.  The claimed novelty is that the approach creates anti-patterns which can be used by developers to prevent the introduction of regexps in the first place.  The authors provide convincing theory and perform an evaluation against one approach in the field.

Strengths
---------
A super interesting problem.

The paper explored how the intended audience (developers) performed when armed with the anti-patterns.

Very well written.

Weaknesses
----------
Novelty over existing work is arguable, as many solutions have been explored and thus the problem is largely solved.

The evaluation is flawed.

Comments for author
-------------------
I struggled to understand how this work improves upon [31] Van der Merwe, which can be applied at any time, not just repairing them once in the field.  Indeed all of these repair methods can be applied in at the development phases.  Put another way, what exactly does [31] not have that you have "at the early parts of the development process"?  

It is telling that the authors spend 5 pages arguing novelty before getting to any technical insight.  It was actually quite frustrating to read because I kept waiting for the underlying insight or technique that makes the strategy novel. 

Can you explain why readability matters when you have semantic equivalence?

If the central contribution of this paper is: "Our theory is a foundational contribution: it provides a set of rules to soundly and completely describe the characteristics of IA regexes.", then it should go to the communities that will appreciate a new take on regexp (and its limitation), e.g., STOC or FOCS.

You claim that all finitely ambiguous are not a ReDoS risk.  Is this really true?  Can you prove that?  Is there a concrete definition of risk here?  Seems like an interesting claim.

The paper has challenges in its evaluation.  You threw away over 60% of the source data "because they did not work with our tools" (e.g., Weiderman).  So anything after that is suspect because you may have dropped a lot of the most interesting cases of regexp that may occur in practice.  

Moreover, your detection analysis is pretty strange.  Your proofs show that precision should be 100%, and the comparison to Davis as (SOP) (and not the dozens of other solutions) seems arbitrary.  You cannot pick one tool for comparison and say _anything_ about the state of practice.  Can you explain this more clearly?  Why is this a good characterization of all techniques in the field?

Didn't step one of your user study pollute the results: "Our experiment consisted of four phases. (1) Training phase, where we trained the participants about basic regex syntax, how ambiguity and infinite ambiguity work in regex and some useful terminology for the study".   By teaching them about the problem you are trying to get them to solve (and making it clear that is what the work is about), you are introducing expertise and friendliness bias.



Review #146D
===========================================================================

Overall merit
-------------
2. Major Revision

Reviewer expertise
------------------
3. Knowledgeable

Reviewer confidence
-------------------
2. Medium

Paper summary
-------------
This paper aims to derive anti-patterns for the developers to ease their identification of infinitely ambiguous (IA) regexes that may cause ReDoS attacks. To this end, the authors first introduce four theorems about the necessary and sufficient conditions of IA regexes and then summarize six anti-patterns for identifying IA regexes based on these theorems. To verify the comprehensiveness and usability of the derived IA anti-patterns, they compare IA anti-patterns with the state-of-the-practice (SOP) anti-patterns. The results show that the IA anti-patterns achieve a 100% precision and a 99% recall in identifying IA regexes on a large-scale dataset, while the SOP anti-patterns only achieve a 50% precision and an 87% recall. Furthermore, with the help of IA anti-patterns, human experts can identify IA regexes with 100% accuracy, while the accuracy decreases to 50% when using SOP anti-patterns.

Strengths
---------
* The IA anti-patterns are derived with the guidance of a new theory.
* The proposed anti-patterns are accurate in discovering IA regexes

Weaknesses
----------
* The motivation of this work needs further explanation.
* The evaluation part should be enhanced.

Comments for author
-------------------
This paper first proposes a new theory to identify infinitely ambiguous (IA) regexes that may cause ReDoS attacks. Then, it summarizes six anti-patterns from the proposed theory. I particularly like the way that the authors derive these patterns and appreciate the contributions in formulating the new theory for identifying IA regexes while existing regex-level theory cannot distinguish finite ambiguity and infinite ambiguity for ambiguous regexes. Meanwhile, the experiments have demonstrated the comprehensiveness and usability of the proposed anti-patterns. However, I still have the following concerns about the paper.

The motivation of this work needs further explanation. First, the authors claim that many developers only understand the regex modality, so regex-level anti-patterns can reach a wider population of developers. However, although developers do not understand NFA or evaluation-tree modalities, they can directly apply static analysis tools without understanding many technical details. I think static analysis tools may be more useful for developers and benefit a wider population of developers than anti-patterns in practice. Second, the authors claim that applying multiple complementary layers of defense may counterbalance the limitations of others, e.g., coding guidelines may avoid problems that are hard to detect statically. However, it is unclear what problems anti-patterns can solve but static detection cannot. I suggest the authors should provide more examples and analysis here. Third, the anti-patterns are designed for developers to manually check their regexes. However, it is not clear whether the accuracy of manually checking is better than automatic analysis. Forth, although the IA anti-patterns can help to identify IA regexes precisely, it requires developers to correctly understand them and actively use them. If not, such anti-patterns would not make too many contributions to the landscape of mitigating ReDoS attacks.

The evaluation part should be enhanced. First, in the first paragraph of Section VIII, the authors say “we asked them to use our anti-patterns to avoid introducing IA regexes in those tasks”. However, according to the experimental results, although using IA anti-patterns, 16 out of 20 participants still write IA regexes for task 3, and 15 out of 20 participants still write IA regexes for task 4, which is not better than SOP (15/20 and 13/20). So, it seems the IA anti-patterns can help the developers to avoid introducing IA regexes during regex composition. Second, Experiment 2 only contains 5 tasks, and these tasks seem to be simple. In the real world, there are a large number of regexes and many of them are complex. Based on these 5 tasks, it is unclear whether the proposed anti-patterns can be applied to real-world tasks effectively. Besides, only 20 developers participated in the user study. I think this number is small since the user study is the main experiment to evaluate the benefits of the proposed anti-patterns. I suggest more developers at different levels and backgrounds (e.g., students vs engineers, junior developers vs senior developers). Third, the authors say that there are still 3 participants who preferred the SOP anti-patterns. I’m particularly interested in these results. The authors should shed more light on this aspect in the study.

There are some typos. For example, “…to make then non-SL” should be “…to make them non-SL”.

Requested changes
-----------------
* The user study should be enlarged and more results should be analyzed.
* The motivation should be more accurate, and the benefits of this new layer in defense should be concretely illustrated, e.g., through a user study or evaluation.



Comment @A1 by Sk Adnan Hassan <skadnan@vt.edu>
---------------------------------------------------------------------------
We thank the reviewers for their thoughtful critiques of our work. We believe that we can address the reviewers&#39; comments in a major revision.

More specifically, we will extend our user study (experiment 2), to include:

1. More practitioners, specifically studying a new set of regex experts, and
2. An additional real-world complex regex task

Our extended user study will follow the same methodology, but it will allow us to test (1) whether our anti-patterns also help expert regex developers as much as novice and intermediate regex developers, and (2) whether our anti-patterns benefit developers also when performing a complex regex task. As a complex regex task, we will use a task that requires composing a regex with an expected length and path complexity in the 75th percentile of our dataset.

At the conclusion of this extended study, the contributions of our revised paper will be:

1. A theory and anti-patterns characterizing ReDoS vulnerabilities when creating regexes [done already]
2. Describing the usefulness of these anti-patterns by regex skill (novice, intermediate, and expert) [to be added: 10 experts to complement our 9 novice and 11 intermediate users]
3. Describing the usefulness of these anti-patterns by regex task complexity [new experiment including a complex regex task]
4. The first study that evaluates the success of a layer of defense against ReDoS by observing how successfully practitioners are when applying it.

Next, we discuss the concerns raised in the reviews.

# # Motivation: many layers of defense

The goal of this work is to **complement** other layers of defense against ReDoS, not to replace them. We posit that a strong defense against REDOS should follow a &quot;swiss-cheese&quot; model [19,20]: applying all available layers in combination so that the downsides (&quot;holes&quot;) in some of them can be counterbalanced by the strengths of others.

This &quot;defense in depth&quot; approach is a general engineering principle and has been applied for many other threats in cybersecurity. Most industry practitioners (86.2%) complement automated tools with manual assessments and/or code review for secure coding [37]. Security experts recommend to &quot;think secure from the beginning&quot; [assal19chi], and follow a multi-method strategy of: static analysis, dynamic analysis, penetration testing, and manual inspection [85].

The remainder of this section covers the pros and cons of each layer of defense. The following table is a summary.

| | Understandability | Accuracy | Usability |
| --- | --- | --- | --- |
| Our proposed anti-patterns | High: applied on the regex modality | High: We achieved 100% precision, 99% recall using static analysis tools as ground truth | Possibly limited (to be established with new experiment): 100% of our studied developers applied them successfully, but there may be a learning curve for more complex regexes |
| Static analysis tools | Limited and not addressed in research: many developers are not comfortable with the NFA modality [76], so interpreting the tool&#39;s output may be challenging | High: They find the NFA patterns that cause IA | Limited: tools can be easy to execute, but can also be disruptive [89] |
| Automatic repair tools ([31]) | Limited and not addressed in research: The resulting regex can be cryptic | High: it transforms regexes to an unambiguous form | High: these tools can be easy to execute |
| Automatic repair tools ([32,33,34]) | Limited and not addressed in research: The resulting regex may be dissimilar to the original regex | Varies. [32] speeds up the regex, but may or may not make it non-SL. [33] repaired only 76% regexes. [34]&#39;s accuracy is unknown in real-world. | High: these tools can be easy to execute |

## ## Benefits of anti-patterns

Anti-pattern provide an important benefit over tools, which is that practitioners can proactively apply them, i.e., as they are evaluating candidate regexes \*in their head\*. This can be particularly useful as they evaluate sub-regexes to concatenate to solve different parts of a problem, to understand if a concatenation can insert IA.

Practitioners could write down all their considered candidate regexes and potential concatenated sub-regexes and run them through static analysis tools, but this can be tedious and disruptive because of the context-switching involved.

Interruptions in their development flow (adding too many context switches) is one of the main reasons practitioners give for not adopting some static analysis tools, along with not wanting to take additional dependencies on 3rd-party software, and not being able to understand a tool&#39;s output [89]. For example, the high-profile ReDoS outages [35,42] involved regexes that could have been caught by static analysis tools --- but their development teams were not using those tools.

## ## Complementing static analysis tools (RD-Paragraph 2)

Still, we envision our anti-patterns as a **complement** to static analysis tools. Thus, the goal of our anti-patterns is not to reach a wider population than static analysis tools will. It is to complement static analysis tools, so that both together can reach a wider population than static analysis would in isolation.

Static analysis tools provide high accuracy and are easy to execute, but many developers may find it hard to understand their output, since many developers are not comfortable with the NFA or evaluation-tree modalities in which existing tools operate [76]. In contrast, our anti-patterns apply to the regex modality, with which many developers are familiar [76]. Additionally, as we observed in our experiments, they are also highly accurate (100% precision, 99% recall) and highly usable (developers applied them successfully in 100% of our studied cases).

We envision developers applying our anti-patterns and static analysis tools in combination. They can use our anti-patterns during composition to evaluate candidate regexes in their head, and then double-check their assessment using static tools over their selected draft regex (particularly early on, as they are familiarising themselves with our anti-patterns, or if the regex is very complex). If a static tool flags a regex as IA, then developers that are more comfortable with the regex modality would benefit from also applying the anti-patterns in the regex to better understand where IA resides within the regex.

## ## Complementing repair techniques (RC-Paragraph 1)

Regex repair methods could be applied at composition time, over any given regex draft. However, all existing methods have limitations:

- [31] can convert an ambiguous K-regex into an equivalent unambiguous one, but with lower readability. For example, consider a SL regex /(a+ba+)+/, which accepts strings like &quot;aaabaabaaa&quot; using &#39;b&#39; as a delimiter. (This regex is simplified from /ˆ(?:\w+\.\w{2,})+(?:\/.\*|\$)/ in the project &quot;node-sanitize&quot;, accepting URLs: e.g., &quot;[abc.com/foo](http://abc.com/foo)&quot;). The tool in [31] transforms this regex to /a+ba | a+baa(baa|a)\*ba | a+baa(baa|a)\*/ which we believe is much harder to understand.

- [32] is designed to reduce the average-case runtime of regexes, but provides no specific mechanisms to make them unambiguous or non-SL.

- [33] could only repair 76% of their studied regexes.

- [34] was only evaluated over synthetic regexes, so its real-world effectiveness is yet unknown.

Our primary concern with automated repair techniques is that they may introduce a low-readability regex. This is dangerous during software debugging and maintenance. As is true for source code in general, fixing bugs in hard-to-read regexes can be much harder, and maintaining hard-to-read regexes to modify or extend their functionality can also be much harder and therefore prone to introducing bugs. The readability of regexes is an open research question [chapman17ase, &quot;Exploring regular expression comprehension&quot;], and none of these tools has considered it yet.

We therefore envision our anti-patterns as a ***complement*** to automated repair techniques. If practitioners use an automated repair tool first and it fails to provide an appropriate repaired regex (e.g., since [32,33,34] have limited accuracy), they can apply our anti-patterns to identify the part of the regex that contains IA and produce their own high-readability repair targeting that part. If practitioners struggle to produce their own repair, they can then apply [31] with the trade-off of possibly obtaining a regex with low readability. If engineers are already using automated repair tools, then our anti-patterns provide engineers with a &quot;backup&quot; toolkit for reasoning about regex behavior in the modality they reportedly understand best [76]. If they are not using these tools, our anti-patterns give them an alternative layer of defense.

# # Theory

## ## Is finite ambiguity never dangerous? (RC-Paragraph 5)

Finite ambiguity could only cause ReDoS in scenarios where the CPU is severely limited (e.g., in a raspberry pi), i.e., when even unambiguous regexes could be risky (for example, for really long input strings).

However, such scenarios are generally considered rare. The accepted / de-facto definition of ReDoS in the research community is a DoS behavior as the result of a polynomial or exponential behavior regex [11,14,15,18,22,23,24,25,26,27,30]. We follow that definition in this work. As explained in our paper, theoretically [24,36] the only way to trigger polynomial or exponential behavior is with infinite ambiguity in the regex.

## ## On IA vs. SL regexes (RB-Paragraph 5)

The only cases in which IA regexes are not SL are those when a mismatch is explicitly disallowed in the suffix. For example, (a\*)\*.\* is IA but not SL, because the suffix .\* will consume any sequence of characters. IA regexes are only a subtle change way from becoming SL: it only takes removing that last .\* or adding any suffix that could be mismatched. Thus, we argue that flagging IA regexes is less like flagging pointer usage (which is generally not buggy) and more like the well-established practice of flagging &quot;code smells&quot; (i.e., code-quality issues that often lead to errors [fowler99 &quot;Refactoring: Improving the Design of Existing Code&quot;]). In fact, in our dataset, usage of IA more often than not produces an SL regex (66% of IA regexes were also SL).

# # Anti-patterns

## ## How were they derived? (RA-Paragraph 5)

Our goal in creating anti-patterns was to provide a mechanism that can be easily understood and applied by developers, since we anticipated that theorems might be too hard to comprehend for day-to-day usage.

We derived our anti-patterns through group agreement and iterative refinement. We held multiple discussion sections, proposing different versions of draft anti-patterns, which we iteratively refined based on their potential accuracy and perceived ease of application.

Our approach was systematic in the sense that we considered anti-patterns for every theorem in our theory. Theorem 1 did not produce anti-patterns, since it does not characterize infinite ambiguity. Theorem 2 produced the &quot;concat&quot; anti-patterns. Theorem 3 produced &quot;star 3&quot;. Theorem 4 produced &quot;star 1&quot; and &quot;star 2&quot;.

# # Experiment 1

## ## Data curation (RC-Paragraph 6)

After cleaning our dataset for compatibility, our study included 209,188 regexes. This is an order of magnitude larger than similar studies of ReDoS detection approaches (they evaluated 15,000-30,000 regexes [22,23,25,30]).

Our experimental tools supported the large majority of the regexes in the dataset (450,753 regexes, or 83.8%). However, out of these, we could only obtain ground truth for 209,188 regexes. These are the ones supported by Weideman et al.&#39;s tool.

To get a better understanding of whether this filtering introduced a bias (e.g. different distributions in the supported vs. unsupported regexes), we took a deeper look at both sets of regexes. We measured four metrics of regex complexity, following past work that studied regex generalizability [53], as well as the proportion of regexes that our experimental tool flags as IA in both sets. We report this information in the table below. Both sets of regexes are similar according to these metrics. So, we believe that the results obtained in our studied set will generalize to the not-studied set.


| | Regexes included in our study (209,188 regexes) | Regexes not included in our study, but supported by our tool (241,565 regexes) |
| --- | --- | --- |
| Median length | 18 | 19 |
| Median number of simple paths | 1 | 1 |
| Median number of features used | 3 | 4 |
| Ratio of regexes flagged as IA by our prototype tool | 15.07% (31,539 regexes) | 15.88% (38,353 regexes) |

## ## Why compare to Davis? (RC-Paragraph 7)

We should clarify that we did not intend to claim that Davis&#39; anti-patterns are the state of the practice mechanism of defense against ReDoS. We are unaware of any measurements of the &quot;state of practice&quot; here; little is known about whether and what practitioners actually use to defend against ReDoS. However, Davis&#39; anti-patterns are the state of the art \*anti-patterns\* to defend against ReDoS.

As described earlier, the goal of our anti-patterns is to complement (not replace) other layers of defense against ReDoS (like static analysis tools or repair techniques), so we did not compare with other layers. We compared our approach with the state of the practice within the layer that we address, i.e., we compared with the existing approach of the same nature as ours (anti-patterns to apply at composition time) to defend against ReDoS. Davis&#39; anti-patterns are the state of the art anti-patterns.

## ## Some anti-patterns were rarely observed in practice (RA-Paragraph 6)

The finding that concat anti-patterns were more prevalent than star ones confirms past research that found that polynomial regexes were much more prevalent than exponential ones [2]. Further study would be required to understand exactly why, but a possible reason is that developers are already successfully applying anti-patterns to avoid SL regexes. Davis&#39; anti-pattern to avoid star-height > 1 was derived from common wisdom in textbooks, e.g.,

- Jeffrey EF Friedl. 2002. Mastering regular expressions. O&#39;Reilly Media, Inc

- Jan Goyvaerts. 2006. Regular Expressions: The Complete Tutorial. Lulu Press, and an automated tool to enforce this is widely used in the JavaScript ecosystem [safe-regex].

## ## False negatives (RB-Paragraph 6)

Our anti-patterns are limited by design, to balance comprehensiveness with comprehensibility. We decided not to include anti-patterns that would still follow our theory, but that were too limited in their comprehensibility.

In particular, there are two cases for which we decided to not create anti-patterns.

We decided against creating an anti-pattern for R = (P·Q)\* when PQ is finitely ambiguous, because P·Q being finitely ambiguous can take many forms that would also involve disjunction in P and in Q and language overlap between them, e.g., /(a|ab)(c|bc)/, /(a|ab)(bc|cd)(de|e)/. We decided that such a description would be hard to understand.

We also decided against creating anti-patterns to address the limitation of Star-3, which would require reasoning about a language overlap between L(R) and an arbitrary repetition

of L(R∗). We also deemed this effort to be too complex to apply quickly as anti-patterns.

We provide more details about these &quot;gaps&quot; in Section VI.

# # Experiment 2

## ## Studied research question (RA-Paragraph 7)

We will write the specific research question studied in this experiment, and update the rest of the paper accordingly:

RQ: How effectively can practitioners identify if their regexes are IA during composition when applying our anti-patterns?

We proposed our theory and anti-patterns as a complementary layer of defense to ReDoS, to be used by developers at the regex composition phase. Therefore, it is important to study this research question, to understand how successfully practitioners can apply our approach. Ours is the first study that evaluates the success of a layer of defense against ReDoS in terms of how successfully practitioners can apply it in practice.

## ## Specific Details about the user study (RB-Paragraph 4, RD-Paragraph 3)

The study protocol, questionnaires, and task descriptions are available in our anonymized replication package: (https://zenodo.org/record/5443269)

## ## Did training participants pollute the results? Expertise and friendliness bias (RA-Paragraph 9, RB-Paragraph 4, RC-Paragraph 8)

(RC)

In our training step, we used best-practices in human-subject study methodologies [&quot;kitchenham2008-Personal Opinion Surveys&quot;, &quot;siegmund2014- Measuring and modeling programming experience&quot;]. We trained our participants in three aspects:

1. Reviewing regex syntax and useful terminology. The goal of this training was to ensure that all participants understood and used consistent syntax to solve the requested tasks. This reduces the risk of practitioners failing a task due to factors external to the studied techniques.
2. How ambiguity and infinite ambiguity work. The goal of this training was to make the task realistic. We wanted our participants to know that the anti-patterns that we asked them to apply had real utility. This reduces the risk of practitioners failing a task due to lack of engagement in the task (not seeing real value in it), which is an external factor to the studied techniques.
3. (RB) The actual content of the anti-patterns. We showed Davis&#39; anti-patterns using the text that describes them in Davis&#39; paper. We showed our anti-patterns using the same description as Table I in our paper. To reduce any bias, we did not provide additional information. We only showed our practitioners these literal descriptions.

We took multiple steps to avoid biases in our study:

1. Expertise bias: To avoid the possibility of having the most-expert subjects use one set of anti-patterns or the other, we had all participants use both sets of anti-patterns. They used one set first, and the other set second, for the same tasks.

1. Learning bias. To avoid participants succeeding with one set of anti-patterns simply because they applied them in the second phase (after they had become familiar with the tasks), we switched the order between participants. 10 participants applied Davis&#39;s anti-patterns first, and 10 participants tried our anti-patterns first.
2. Friendliness bias: To avoid participants preferring or succeeding more when using &quot;our&quot; anti-patterns simply because they wanted to be nice to us, we did not disclose the authorship of the anti-patterns. All participants were asked to apply the &quot;first&quot; set of anti-patterns, and then the &quot;second&quot; set of anti-patterns, without referring to any of them as &quot;ours&quot;.

(RA)

We did not include a &quot;control group&quot; that used no anti-patterns during composition. We believe that studying a control group that did not use any anti-patterns would only show that developers do not avoid IA when they are not given a method to detect it. Past work found that only 30% of surveyed developers knew about ReDoS [59], and that many needed help fixing SL regexes [2].

Our goal was to study &quot;How effectively can practitioners identify if their regexes are IA during composition when applying our anti-patterns?&quot;. So, instead of a control group using no anti-patterns, we studied the application of a baseline technique (Davis&#39; state of the art anti-patterns) as a more ambitious point of comparison (in which the studied practitioners are equipped with the state of the art approach of the same nature).

(RB)

We similarly did not study whether the composed regex perfectly solved the requested task, since factors external to the anti-patterns could influence this quality, e.g., the expertise of the practitioner with regexes.

To avoid the influence of external factors, such as described above, the goal of our study was more focused: it was to measure how successfully practitioners could apply the anti-patterns to identify if their regex being composed was IA, once they knew such anti-patterns, and regardless of whether they could remove IA from the regex in the limited time provided.

## ## Producing IA regexes, even when applying anti-patterns (RD -Paragraph 3)

We designed our anti-patterns to help developers identify whether the regex that they are composing is IA or not. We did not train our participants on how to fix IA regexes.

Thus, we should clarify a subtle aspect in this study. We considered a given anti-pattern was successful when it informed a developer that their regex in composition is IA or not. Since we did not train our participants to fix IA regexes, we did not account for whether they achieved a fix or not on time (within the given limit of 5 minutes). Success at fixing an IA regex could be more directly related to their own ability with regex composition than to what set of anti-patterns they were applying.

## ## Studying more regexes (RB-Paragraph 4, RD-Paragraph 3)

We will extend Experiment 2, adding one more task, based on a real-world complex regex task.

## ## Demographics of participants (RA) and studying more participants (RD-Paragraph 3)

We neglected to include full details of participant demographics. Here it is, in terms of (a) professional experience, and (b) self-reported regex expertise.

- In terms of experience working as a software developer, 7 of them had worked less than a year as a software developer, 7 of them had worked 1-2 years, and 6 of them had worked 3-5 years.
- We collected self-report data on expertise using Michael et al.&#39;s rubric [59]. Of our 20 participants, 9 self-reported as novice (knows what repetition operators like \* and + do ) and 11 as intermediate (have used more sophisticated features like non-greedy quantifiers /a+?/ and character classes / \d | \w | [abc] | [^\d]/. ) in their regex experience.

We will extend our study to also include a similar number (about 10) of more experienced engineers with self-reported intermediate-to-expert skill in regex programming.

## ## Some participants preferred Davis (RD-Paragraph 3)

Only 3 out of 20 participants mentioned that they preferred Davis&#39; antipatterns because they were &quot;easier to understand&quot;. One of them particularly mentioned that &quot;they were fewer in number, therefore, easier to remember&quot;.

However, we note that the participants expressed their personal preference based on aspects other than anti-pattern effectiveness. When they answered this question, they were not aware of how effective either set of anti-patterns had been. In terms of effectiveness, our anti-patterns allowed participants to correctly identify if their regex composition was IA or not in 100% of cases, compared to 50% of cases for Davis&#39; anti-patterns (reported in Table V).


Comment @A2 by Reviewer A
---------------------------------------------------------------------------
USER STUDY:

Reviewers appreciate the actionable nature of the results and believe that the patterns can be helpful and educate developers in avoiding writing susceptible regexes. The reviewers believe this is a substantial contribution of this paper, but it is not explored adequately. Authors should focus on this part of their work and significantly enhance the user study to illustrate how their work can help developers. More specifically:

- Expand the user study as presented in the rebuttal
- The motivation should be more accurate, and the benefits of this new layer in defense should be concretely illustrated, e.g., through a user study or evaluation.
- Provide user study details (and/or redo user study)

MOTIVATIONS AND CONTRIBUTION:

Reviewers also feel the paper should mark more the delta over prior works. (See RC about improvement over [31] and RD reviews about motivations)

MISSING DETAILS:

The rebuttal addressed many of the points raised by reviewers. The authors should integrate these answers into the paper, especially those addressing these points:

- Better define the scope and goal of the developer study
- Include more details about the developer study
- Add details about the process that led to the creation of the six anti-patterns
- Discuss/acknowledge the relevance of the six anti-patterns
- Provide details on IA regex vs. SL regex


==> archive/SandP23-resubmission-reviews.txt <==
IEEE S&P 2023 (Cycle 2) Paper #317 Reviews and Comments
===========================================================================
Paper #317 Improving Developers' Understanding of Regex Denial of Service
Tools through Anti-Patterns and Fix Strategies


Review #317A
===========================================================================

Overall merit
-------------
4. Accept

Reviewer expertise
------------------
2. Some familiarity

Reviewer confidence
-------------------
2. Medium

Comments for author
-------------------
I was previously reviewer C. I appreciate the effort and outcome of the newest changes, I think they have substantially improved the paper. I particularly liked the additional human-subjects experiment, the results show non-trivial improvements when using the proposed anti-patterns and fix strategies. My requested changes and comments have been sufficiently addressed.

- Typos: vul- nerable regexes -> vulnerable regexes, soundness anc completeness -> soundness and completeness, i.e.,, -> i.e., and e.g.,, -> e.g.,



Review #317B
===========================================================================

Overall merit
-------------
4. Accept

Reviewer expertise
------------------
3. Knowledgeable

Reviewer confidence
-------------------
2. Medium

Paper summary
-------------
This paper aims to improve the developers’ understanding of the ReDoS vulnerabilities. To this end, the authors propose several theorems about the conditions of a regex being vulnerable. Based on these theorems, the authors summarize six anti-patterns to identify vulnerable regexes and additionally provide five possible fix strategies to eliminate the vulnerabilities. To verify the comprehensiveness and usability of the derived anti-patterns, the authors first compare the proposed anti-patterns with state-of-the-art anti-patterns. In particular, the proposed anti-patterns achieve 100% precision and a 99% recall in identifying vulnerable regexes on a dataset containing 537,806 regexes from the real world, while the state-of-the-art anti-patterns only achieve a 50% precision and an 87% recall. Besides, the authors perform a user study to show the usability of the proposed anti-patterns. The participants correctly identify all the vulnerable regexes with the proposed anti-patterns. Moreover, the authors conduct another user study which shows the proposed anti-patterns and fix-strategies significantly improve the developers’ understanding of why IA regexes are vulnerable and how the fixes eliminate the vulnerabilities.

Strengths
---------
1. The proposed anti-patterns are concluded by formulating a new theory, which fundamentally overcomes some limitations of existing anti-patterns.
2. The proposed anti-patterns are more accurate in discovering IA regexes than existing patterns.
3. The user studies show that the proposed anti-patterns and fix strategies significantly improve the developers’ understanding of ReDoS vulnerabilities.

Weaknesses
----------
None

Comments for author
-------------------
This version has addressed all the major revision requirements. First, the motivation is much clearer than in the previous version. Specifically, the authors revise the motivation as improving developers’ understanding of vulnerable regex. Besides, they add a user study to show that the proposed anti-patterns and fix strategies help the developers understand why IA regexes are vulnerable and how the fixes eliminate the vulnerabilities. Meanwhile, the authors have added a statistical significance analysis for all user studies, which makes the conclusions more convincing.

There is only a writing issue. To refer to the state-of-the-art anti-patterns, the authors use the term “SOP” in the 3rd paragraph on page 11 and in Section X.A, which is inconsistent with the most used term “SOA” in the rest part of the paper.



Review #317C
===========================================================================

Overall merit
-------------
4. Accept

Reviewer expertise
------------------
2. Some familiarity

Reviewer confidence
-------------------
2. Medium

Paper summary
-------------
See #146A IEEE SP 2022

Strengths
---------
See #146A IEEE SP 2022

Weaknesses
----------
See #146A IEEE SP 2022

Comments for author
-------------------
Due to a HotCRP misconfiguration, the revision summary prepared by the authors was not available before the review submission. That explains most of my original comments below. However, after submitting this review, I went through the revision summary and went through the paper once more. The authors have substantially improved the experiments. All the minor textual changes are in place as per the revision list. Overall, the paper is much better, and I am happy to recommend an accept score.


# Original text

Reviewing this major revision has been significantly hampered by the authors not submitting a summary of the changes, highlighting the text changes. In particular, reconstructing the changes from the previous submission was challenging.

> - Expand the user study as presented in the rebuttal

The rebuttal of #146A promised to increase the number of participants to experiment #2. The resubmission still indicates 20 participants and this requirement has not been addressed. However, the authors added a new experiment (#3) fully addressing the requirement. 


> - The motivation should be more accurate, and the benefits of this new layer in defense should be concretely illustrated, e.g., through a user study or evaluation.

I could not precisely identify where the authors addressed this point. 

> - Provide user study details (and/or redo user study)
> - Include more details about the developer study

The authors provided more details about the user study. 

> Reviewers also feel the paper should mark more the delta over prior works. (See RC about improvement over [31] and RD reviews about motivations)

I could not identify where the authors addressed this requirement.

> - Better define the scope and goal of the developer study

The authors provide more details about the study.

> - Discuss/acknowledge the relevance of the six anti-patterns
> - Add details about the process that led to the creation of the six anti-patterns
> - Provide details on IA regex vs. SL regex

I could not find where the authors addressed these last three points.



Review #317D
===========================================================================

Overall merit
-------------
3. Conditional accept

Reviewer expertise
------------------
3. Knowledgeable

Reviewer confidence
-------------------
2. Medium

Paper summary
-------------
This paper is a resubmission from S&P 2022 #146.

Comments for author
-------------------
Thank you for making revisions to your paper.

I am mostly happy with the changes that you made, and I appreciate that you made all the resources for the user studies available via a reference.

However, it seems to me that there is a rather substantial limitation in the design of your new developer study: response bias, specifically social desirability bias. The order in which you ask study participants is fixed, with your approach always coming last, which likely nudges participants to answer that your approach works better (in addition to you training participants on prior regular expressions), even if it might not be. This raises questions on how effective your anti-pattern really are (and whether the user study adds  anything). It is not clear to me how you address the possible biases of your study. At the least, you need to acknowledge this limitation clearly.

On another note, the paper does not include the well-marked appendix that clearly explains how the authors addressed the previous comments and what changes you made. This is a requirement from the call for papers for major revisions. Instead, this is included as part of the prior reviews. This is problematic because (from the call for papers): "Reviewers will only see the provided supplementary material after finishing their own review to avoid being biased in formulating their own opinions; once their reviews are complete [...]." This means that the reviewers do not have access on how you addressed the revision when reviewing the paper.

Requested changes
-----------------
- Acknowledge and discuss limitations of study design



Response by James C. Davis <davisjam@purdue.edu> (650 words)
---------------------------------------------------------------------------
We thank the reviewers for their feedback! The responses from reviewers A-C look like we can address them with minor edits in a final version.

We have two responses for reviewer D.

1. We apologize for including our change summary in an unexpected place. From reviewer C's comments, we suppose that you can see the change summary now -- does it address any of your concerns?

2. Possible biases in our study.

The goal of our experiment 3 was to study whether our anti-patterns and fix strategies complement existing automatic tools. So, the two settings that we studied were: participants using only existing automatic tools (treatment 1) and participants using existing automatic tools in combination with our anti-patterns and fix strategies (treatment 2). Our goal is not to replace existing automatic tools (we hope that developers continue using them), but to complement them, to increase developer understanding of the task outcome.

To design our study, we performed a careful assessment of possible biases, to produce a design that would offer a good balance in reducing them.

Regarding the risk of social desirability bias, we took multiple measures to reduce it. First, we introduced our studied treatments in objective terms (treatment 1 and 2). We did not disclose who created any of the tools or supplementary approaches (even if we were asked), and we referred to them in the third person. Second, we did not ask participants to compare their understanding with one treatment vs. their understanding with the other. We instead individually asked participants how strongly they understood the outcome of the task with one treatment, and then we separately asked them the same thing for the other treatment. In this setting, participants are asked to build their opinion about each treatment individually, since they have to assign them individual scores of understanding. This measure further reduces the possibility of some participants to be unconsciously inclined to assign a higher score to the latter treatment (despite us not revealing its authorship), because they now have to make a more conscious decision of what specific score they report for each treatment. Since our participants reported much higher understanding when using the combination of our anti-patterns or fix strategies with existing tools, we believe that such large difference is more likely to be due to a more conscious decision (as opposed to an unconscious bias nudging their preference).

We intentionally fixed the order in which participants used treatments (using existing tools only first and using existing tools and our anti-patterns or fix strategies second) to be able to reduce learning bias. We needed to first ask participants to use the treatment that we hypothesized would provide lower understanding, and then use the treatment that we thought would improve their understanding. The opposite order would not allow us to observe a difference in understanding, since participants would first achieve stronger understanding with the first treatment, and then they would not "unlearn" it when using the second treatment. Our hypothesis was that participants using existing tools would achieve lower understanding, so we fixed that treatment to be used first. This is why we did not ask different participants to use treatments in different orders. 

Alternatively, we also considered reducing learning bias by not asking the same participant to do both treatments for the same task, and instead have each participant use only one treatment or only one treatment per task. However, this option could have introduced biases coming from different expertise levels. Any observation of higher understanding when using a particular treatment could have been caused by the confounding factor of those participants coincidentally having higher expertise. Therefore, to avoid the bias of different expertise levels, we decided to have the same person perform both treatments for the same task.

If you think that this discussion is appropriate, we can include it in the final version of the manuscript when discussing the threats to validity.


==> archive/icse2022-reviews.txt <==
Review #487A
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
This paper proposes a set of anti-patterns that allow detecting regexes that have super-linear worst-case performance under a backtracking implementation and hence can cause ReDoS vulnerabilities. Unlike previous criteria proposed in the literature, these anti-patterns work at the regex level, not the NFA level, making them easier for developers to apply. The downside is that the anti-patterns are not complete, so they do not cover all problematic regexes, but the evaluation suggests that this is rare in practice, and that developers find them useful.

Strengths
---------
- Significance: ReDoS vulnerabilities are a widely recognised problem, and developers are though to be bad at spotting them
- Novelty: Previously known criteria are all automata-based; regex-based criteria are much more useable in practice
- Soundness: Having the results of a user study is valuable

Weaknesses
----------
- Soundness: The user study only addressed newly written regexes; in practice, copy-pasting regexes is rampant, but the evaluation does not address it
- Soundness: The implementation used for Experiment 1 seems half-baked

Comments for authors
--------------------
This paper addresses an important problem with a novel approach, and is well-written, so to me it passes muster in terms of Significance, Novelty and Presentation.

Nevertheless, I would be reluctant to see the paper accepted in its present form. I think as it stands Experiment 2 fails to address a very important question, and the meaningfulness of Experiment 1 is somewhat marred by what seems like an unfinished implementation. So on the whole I'm a bit doubtful about Soundness.

Specifically, Experiment 2 evaluates whether developers find the anti-patterns helpful in writing new regexes. That is, of course, a natural question and worth investigating. But in practice (as the authors also mention) developers tend to copy regexes from other projects or from StackOverflow, so it would seem even more important to assess the usefulness of the anti-patterns when _reading_ regexes. It also seems to me that some of the Tasks are phrased ambiguously, as explained below.

As for Experiment 1, over half of the extracted regexes could not be analysed due to implementation limitations. I understand that deficiencies of the third-party tool used to determine ground truth are partly to blame, and dealing with extended regex features is not easy, but it does substantially weaken the results in my mind. Even worse, the experiment showed the anti-patterns giving false positives, which I would have thought impossible due to the way they are designed; the paper explains that this is due to bugs in the implementation, which is not great.

I am convinced these shortcomings can be fixed and will results in an even stronger paper, but the required changes are out of scope for a camera-ready revision, so I have to argue for rejection at this point.

## Minor comments and questions (not for author response)

- Abstract: It's not programming languages that are vulnerable to ReDoS, but regex libraries. (Java, for instance, has one that is vulnerable and one that is not.)
- Section 2.1: The dismissal of complex extended regex features is a bit too brash for my taste. It may be true that only a small percentage of regexes use them, but perhaps the ones that do are more prone to ReDoS vulnerabilities? Looking over a handful of recent examples of ReDoS vulnerabilities reported on the GitHub Advisory Database, it didn't take long to find CVE-2021-32723, which does involve capture groups. I'm pretty sure the regex can be seen to be problematic even if we ignore the capture groups; cf my question below.
- Section 4: The proofs sometimes refer to "the" NFA corresponding to a regex, which isn't well-defined since there are multiple ways of converting a regex to an NFA. I don't think this affects the validity of the results, but perhaps there would be a way of rephrasing the proofs to avoid this?
- Table 1, "Concat 1" says "(...) P* and Q* can generate some shared string"; isn't this trivially true (the string being the empty string)? I think you perhaps meant that P and Q can generate the same string?
- Section 7, Participant Recruitment: I'm a little worried that relying on self-selection of participants might give you a skewed sample, but I will admit that I have little experience in such matters.
- Table 4: I find Task 4 ambiguously phrased. The non-IA solution conforms to one interpretation of the task (with "or" binding less tightly than "sequence of"), and the IA solution to another (with "or" binding more tightly). Similar problem with Task 3. This could perhaps have been avoided by also providing negative examples, i.e., strings that the regex is not supposed to match.

Questions for authors to respond to
-----------------------------------
1. In Experiment 1, how many of the unanalysable regexes had to be discarded due to not being supported by [72] (as opposed to your implementation)?
2. For the same experiment, for regexes that make use of extended features and hence are not supported by your tool, did you consider throwing away the parts of the regex that are not supported and just analysing the rest? That is the approach taken by a few other ReDoS detection tools.
3. In Table 5, how many IA regexes did the participants actually write in absolute terms?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #487B
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
The study develops a theory for recognizing regular expressions that are vulnerable to denial of service attacks. Based on that it proposes a set of anti-patterns that developers can use for identifying such expressions. A series of experiments demonstrates that trained developers can correctly recognize these anti-patterns.

Strengths
---------
- Impressive combination of theory development with empirical research
- Carefully constructed and executed experiments
- Detailed introduction and examination of related work

Weaknesses
----------
- Unconvincing arguments regarding the usefulness of having developers learn anti-patterns vs using a static analysis tool

Comments for authors
--------------------
This is study presents considerable high-quality work. Sadly it seems to address a research question that is insufficiently motivated.

The study's contributions address its research questions and are supported by rigorous application of appropriate research methods. In particular I was impressed by the careful construction and exposition of the experimental method, and the comprehensive combination of theory with empirical research.
Threats to validity are convincingly discussed and put into context.

The motivation behind this work is clearly set in the introduction.
However, the work's impact to the field is unclear. I think that formulating human-interpretable anti-patterns for something that can be readily and accurately detected by a tool is not particularly useful. The arguments put forward in L. 934–945 sound unconvincing.
Specifically:
* Teaching developers six anti-patterns (Table 1) for a very specialized task, that occurs relatively infrequently in their work, seems counterproductive and futile in the long run.  It seems that the rules are likely to be forgotten, because they will be applied very infrequently.
* The arguments regarding the problems of static analysis tools (L. 936–941) should guide their improvement, not their abandonment. 
* Continuous integration and pre-commit checks don't interrupt the developers' workflow

I would be inclined to take the proposed arguments into account if they were experimentally tested.

Existing work in the area is coherently analyzed and synthesized, and the study's contributions are clearly identified in its context.
The work's contributions constitute a small incremental improvement to the state-of-the-art for the reasons stated above.

The method's description clearly presents how data was obtained, analyzed, and interpreted. Furthermore, the description and the provided materials in the form of a replication package support independent verification or replication of the paper’s claimed contributions.

The paper is well structured, though the arguments regarding the utility of anti-patterns in favor of static analysis tools should be made in the introduction.
The writing is clear and free from typos and style errors.
The formatting follows the provided instructions.
The abstract is self-standing and summarizes succinctly the paper's essence.
The few provided figures are well-designed and help the reader understand the presented material.
Some tables (e.g. 2 and 5) could be better presented as figures.


A few additional comments appear below.

* A peer-reviewed reference for the Swiss Key Model is: Kamoun, Faouzi, and Mathew Nicho. "Human and organizational factors of healthcare data breaches: The swiss cheese model of data breach causation and prevention." International Journal of Healthcare Information Systems and Informatics (IJHISI) 9.1 (2014): 42-60.

* L. 189: Explain why RE ambiguity leads to super-linear time complexity, perhaps with a forward reference to Section 2.2.

* L. 232: caused by **the combination of three conditions**.

* Section 4.2: Consider starting the section by explaining why it's necessary to develop the RE infinite ambiguity theorems.

* L. 555 I would have loved for the developers who participated in the experiments to had been provided with the output of these tools, and provided the opportunity to use that in place of manually applying the anti-patterns.

* L. 697 The assumption is a threat to the study's validity


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #487C
===========================================================================

Overall merit
-------------
3. Weak accept

Paper summary
-------------
A super-linear (SL) regular expression is a regex which, for some inputs, causes a polynomial or even exponential number of candidate substring matches to be considered by the evaluation algorithm. Detecting SL regexes at design time can therefore prevent the software that uses them from being vulnerable to regex denial-of-service attacks (ReDoS) that use specially-crafted input strings with the intent of provoking this super-linear blowup. The paper gives conditions that characterize of a special class of regexes called infinitely ambiguous (IA), which are at the heart of any SL regex. It also describes six anti-patterns that may hint at the presence of an IA regex. The conditions have been evaluated on a large corpus of real-world regexes, and the anti-patterns have been tested on human subjects.

Strengths
---------
- Addresses a problem with high potential impact
- Refines the state of the art with tighter conditions
- Experimental evaluation shows it has good precision and recall for detecting IA regexes

Weaknesses
----------
- Advantage over Weideman's detector is not clearly explained
- Methodology for experiment 2 could be clearer

Comments for authors
--------------------
The paper has a very good **presentation** and is easy to read. I am an occasional user of regexes, and this basic knowledge was sufficient for me to understand the whole contribution.

The paper presents **significance** in its contribution, as it formally defines a set of conditions for IA regexes that clearly improve over previously demonstrated results from the literature. The simple set of anti-patterns destined to end-users of regular expressions also has the potential of being concretely adopted by developers, as the user study shows that they are preferred to existing patterns and provide at least as good results as the SOP anti-patterns. The paper also appropriately argues for the high impact that ReDoS attacks may have on real-world systems, which makes the problem of detecting vulnerable regexes all the more important.

As I mentioned, the paper also has good elements of **novelty** in the simple yet original characterization of IA regexes. On a slightly less positive note, the review of related work reveals that there already exist approaches that can *precisely* determine whether a regex is SL (accessorily IA) --namely Weideman's algorithm, which is being used as the ground truth for Experiment #1 (if not, I do not understand how it could be used as ground truth). This brings the question of what exactly is the advantage of using the proposed analyzer instead, since it comes with a slight fraction of true/false positives that Weideman's approach does not seem to have. It could very well be that the approach runs faster, uses less memory, or something else. Unfortunately, this aspect is not discussed in the paper, which leaves a doubt as to the extent to which the analyzer developed by the authors represents a real improvement from an end user perspective. (Note that this is independent from the theoretical contribution.)

The proposed approach is **sound** and the few theorems in the paper are accompanied by appropriate proofs. The proof sketches in the main body of the text are sufficient to understand the intent behind each of them. The measurement of the success of the approach in Experiment #1 also uses an appropriate methodology, and good points are scored for reusing an existing (and large) benchmark of real-world regexes as the starting point. Precision and recall are reasonable indicators of the performance of the proposed technique. Barring my remark above about the source of ground truth, the experiment convincingly demonstrate that the algorithm is good at identifying IA regexes. However, the comparison with the SOP patterns on the same dataset is partially described; in particular, it is not said by what tool these patterns have been evaluated.

I am less supportive of Experiment #2, which compares the use of two sets of anti-patterns on a sample of human subjects, for two reasons. First, the problems given to the subjects correspond to very simple regexes involving at most 2-3 operators and 2-3 distinct letters. For such regexes, the conditions described in Table 1 are straightforward to evaluate (for instance: "P* and Q* can generate a string s from the middle part S"). I suspect that spotting such a pattern in a more complex regex may be much less obvious, and that this may have an impact on the respective ease of use of both sets of patterns.

Second, I am not sure how the "accuracy" for both techniques is calculated in Table 5. For instance, if a subject produces a regex that is non-IA right from the start, how can one exhibit the fact that SOP would have failed to identify the IA version of it as such? Does this count as a trial where SOP succeeds or fails? I think this part of the methodology ought to be clarified.

The paper also handles **verifiability** with partial satisfaction. The supplementary material on Zenodo contains the complete list of 500k+ regexes used in the experiments. The materials and raw data from the user study are also present, and clearly described. However, the raw data from which the precision/recall figures from Tables 2-3 are calculated is not included. Source code is provided: I succeeded in running the "modified Weideman" program.

I have reservations regarding the authors' tool, which is called RegexAnalyzer. First, its Readme file claims to resolve ambiguity through *automaton analysis*, which, as far as I understand, is not how the paper's contribution proceeds. The documentation for building and running the tool is also incomplete. The readme simply says "add BRICS jar", but exactly what file is meant by that (and where I can get it from) is not mentioned. By following the instructions and calling the command line from the Readme, I managed to compile but failed to get the tool running due to 100+ unresolved symbols (most probably an unmet dependency). I also noted that the link on HotCRP points to version 2 of the package, but that a version 3 also exists.

Minor notes and comments

- From Section 6 onwards, the paper uses the slash as a delimiter for regexes, which was not used in previous sections.
- The paper uses without defining extended symbols that are not in the basic regex syntax of Section 2.1: the `\w` and `\d` character classes, the lazy match quantifier `?`, and the `#` symbol. They should be quickly defined to make the presentation self-contained.
- Several references have incomplete information. For instance, references 29, 30, 31, 54, 57, 65, 68 and 73 are missing page numbers. Reference 51 is just an author and a title.

Questions for authors to respond to
-----------------------------------
1. Please explain the new contribution the paper brings over the existing algorithm from Weideman et al.
